Characterization of Biologically Relevant Network Structures form Time-series Data

High-throughput data acquisition in synthetic biology leads to an abundance of data that need to be processed and aggregated into useful biological models. Building dynamical models based on this wealth of data is of paramount importance to understand and optimize designs of synthetic biology constructs. However, building models manually for each data set is inconvenient and might become infeasible for highly complex synthetic systems. In this paper, we present state-of-the-art system identification techniques and combine them with chemical reaction network theory (CRNT) to generate dynamic models automatically. On the system identification side, Sparse Bayesian Learning offers methods to learn from data the sparsest set of dictionary functions necessary to capture the dynamics of the system into ODE models; on the CRNT side, building on such sparse ODE models, all possible network structures within a given parameter uncertainty region can be computed. Additionally, the system identification process can be complemented with constraints on the parameters to, for example, enforce stability or non-negativity---thus offering relevant physical constraints over the possible network structures. In this way, the wealth of data can be translated into biologically relevant network structures, which then steers the data acquisition, thereby providing a vital step for closed-loop system identification.

==> noise_vs_realnum_paramest_ACC_model.csv <==
1,0.0001,1.332e-06,8,6
2,0.00011231,1.332e-06,8,6
3,0.00012614,1.332e-06,8,6
4,0.00014166,1.332e-06,8,6
5,0.0001591,1.332e-06,8,6
6,0.00017869,1.332e-06,8,6
7,0.00020069,1.332e-06,8,6
8,0.00022539,1.332e-06,8,6
9,0.00025314,1.332e-06,8,6
10,0.0002843,1.332e-06,8,6
11,0.0003193,1.332e-06,8,6
12,0.00035861,1.332e-06,8,6
13,0.00040276,1.332e-06,8,6
14,0.00045234,1.332e-06,12,5
15,0.00050802,1.332e-06,12,5
16,0.00057056,1.332e-06,12,5
17,0.0006408,1.332e-06,12,5
18,0.00071969,1.332e-06,12,5
19,0.00080828,1.332e-06,12,5
20,0.00090779,1.332e-06,12,5
21,0.0010195,1.3319e-06,12,5
22,0.001145,1.332e-06,12,5
23,0.001286,1.3319e-06,12,5
24,0.0014443,1.332e-06,12,5
25,0.0016221,1.332e-06,12,5
26,0.0018218,1.3321e-06,12,5
27,0.0020461,1.3321e-06,18,4
28,0.002298,1.3323e-06,18,4
29,0.0025809,1.3319e-06,24,4
30,0.0028986,1.3318e-06,24,4
31,0.0032554,1.3324e-06,24,4
32,0.0036562,1.332e-06,24,4
33,0.0041062,1.333e-06,24,4
34,0.0046117,1.3319e-06,40,3
35,0.0051795,1.3319e-06,40,3
36,0.0058171,1.3325e-06,40,3
37,0.0065332,1.3308e-06,40,3
38,0.0073375,1.3328e-06,48,3
39,0.0082407,1.3296e-06,48,3
40,0.0092552,1.3338e-06,48,3
41,0.01,1.3084e-06,56,3
42,0.010395,1.3329e-06,72,2
43,0.011237,1.3046e-06,72,2
44,0.011674,1.3325e-06,72,2
45,0.012626,1.2996e-06,72,2
46,0.013111,1.3388e-06,72,2
47,0.014187,1.3038e-06,96,1
48,0.014725,1.327e-06,96,1
49,0.015942,1.312e-06,96,1
50,0.017913,1.3191e-06,96,1
51,0.020128,1.307e-06,128,1
52,0.022617,1.3001e-06,248,0
53,0.025413,1.3022e-06,248,0
54,0.028556,1.3049e-06,328,0
55,0.032087,1.2891e-06,328,0
56,0.036055,1.2718e-06,328,0
57,0.040513,1.302e-06,336,0
58,0.045523,1.3676e-06,336,0
59,0.051152,1.3542e-06,352,0
60,0.057477,1.2607e-06,376,0
61,0.064584,1.2786e-06,392,0
62,0.07257,1.3749e-06,400,0
63,0.081544,1.2913e-06,400,0
64,0.091627,1.4813e-06,400,0
65,0.1,1.4202e-06,416,0
66,0.10296,1.7601e-06,416,0
67,0.11938,1.2358e-06,416,0
68,0.14251,1.8246e-06,416,0
69,0.17013,3.8017e-06,416,0
70,0.20309,9.9834e-07,480,0
71,0.24245,6.9533e-07,480,0
72,0.28943,1.5687e-06,480,0
73,0.34551,1.5874e-06,480,0
74,0.41246,1.0286e-05,480,0
75,0.49239,3.1859e-05,480,0
76,0.5878,6.1307e-05,480,0
77,0.7017,0.00056102,511,0
78,0.83768,0.00018068,511,0
79,1,0.00026038,511,0
80,1,8.8053e-05,511,0
81,1.1721,0.00010015,511,0
82,1.1938,0.0022186,511,0
83,1.3738,0.00067435,511,0
84,1.4251,0.0035817,511,0
85,1.6103,0.0058767,511,0
86,1.7013,0.0031035,510,0
87,1.8874,0.00018195,509,0
88,2.0309,0.011006,510,0
89,2.2122,0.0023584,510,0
90,2.4245,0.018374,511,0
91,2.5929,0.0045683,511,0
92,2.8943,0.014797,511,0
93,3.0392,0.0021634,511,0
94,3.4551,0.098113,511,0
95,3.5622,0.02744,511,0
96,4.1246,0.05847,510,0
97,4.1753,0.2069,510,0
98,4.8939,0.30282,511,0
99,4.9239,0.030672,511,0
100,5.7362,2.5495,511,0
101,5.878,0.41525,510,0
102,6.7234,0.64212,511,0
103,7.017,0.36251,511,0
104,7.8805,0.919,511,0
105,8.3768,5.1959,511,0
106,9.2367,7.9102,511,0
107,10.826,12.24,511,0
108,12.69,9.7255,511,0

